Performance Prediction Recipes for Optical Links

Although forward error-correction (FEC) coding is an essential part of modern fiber-optic communication systems, it is impractical to implement and evaluate FEC in transmission experiments and simulations. Therefore, it is desirable to accurately predict the end-to-end link performance including FEC from transmission data recorded without FEC. In this tutorial, we provide ready-to-implement "recipes" for such prediction techniques, which apply to arbitrary channels and require no knowledge of information or coding theory. The appropriate choice of recipe depends on properties of the FEC encoder and decoder. The covered metrics include bit error rate, symbol error rate, achievable information rate, and asymptotic information, in all cases computed using a mismatched receiver. Supplementary software implementations are available.

==> AIR_b_64QAM_sigmap2_0.01.txt <==
-10.00000000  0.10567620   
-9.00000000  0.13151793   
-8.00000000  0.16561734   
-7.00000000  0.20453964   
-6.00000000  0.25583822   
-5.00000000  0.31601159   
-4.00000000  0.39121859   
-3.00000000  0.47878919   
-2.00000000  0.58152714   
-1.00000000  0.69460293   
0.00000000  0.83521078   
1.00000000  0.98348800   
2.00000000  1.14957760   
3.00000000  1.34823804   
4.00000000  1.53838796   
5.00000000  1.74776072   
6.00000000  1.99126815   
7.00000000  2.24565970   
8.00000000  2.48693329   
9.00000000  2.76142560   
10.00000000  3.02679123   
11.00000000  3.31118046   
12.00000000  3.57465864   
13.00000000  3.83830733   
14.00000000  4.07599274   
15.00000000  4.30672350   
16.00000000  4.54073361   
17.00000000  4.72162938   
18.00000000  4.89875003   
19.00000000  5.04542477   
20.00000000  5.16984985   
21.00000000  5.27639870   
22.00000000  5.33907670   
23.00000000  5.40503440   
24.00000000  5.43962517   
25.00000000  5.47063380   
26.00000000  5.49266172   
27.00000000  5.51034370   
28.00000000  5.52493125   
29.00000000  5.52530822   
30.00000000  5.53116853   
31.00000000  5.54000255   
32.00000000  5.54428653   
33.00000000  5.55185357   
34.00000000  5.55313985   
35.00000000  5.55466668   
36.00000000  5.55718384   
37.00000000  5.55731414   
38.00000000  5.55118319   
39.00000000  5.55570204   
40.00000000  5.55523215   


==> AIR_b_BLT_64QAM_sigmap2_0.01.txt <==
-10.00000000  0.10568125   
-9.00000000  0.13151490   
-8.00000000  0.16561724   
-7.00000000  0.20453034   
-6.00000000  0.25582229   
-5.00000000  0.31601686   
-4.00000000  0.39121215   
-3.00000000  0.47879985   
-2.00000000  0.58154566   
-1.00000000  0.69451561   
0.00000000  0.83524184   
1.00000000  0.98359346   
2.00000000  1.14971767   
3.00000000  1.34862588   
4.00000000  1.53902374   
5.00000000  1.74871306   
6.00000000  1.99245260   
7.00000000  2.24728054   
8.00000000  2.49027193   
9.00000000  2.76552593   
10.00000000  3.03337261   
11.00000000  3.32075186   
12.00000000  3.58907006   
13.00000000  3.85938323   
14.00000000  4.10744948   
15.00000000  4.34901407   
16.00000000  4.59636170   
17.00000000  4.79790405   
18.00000000  4.99908138   
19.00000000  5.17156739   
20.00000000  5.32066091   
21.00000000  5.45437417   
22.00000000  5.54948714   
23.00000000  5.63477476   
24.00000000  5.69477538   
25.00000000  5.74686999   
26.00000000  5.78264628   
27.00000000  5.81524666   
28.00000000  5.83824193   
29.00000000  5.85230727   
30.00000000  5.86844077   
31.00000000  5.88206026   
32.00000000  5.88752716   
33.00000000  5.89385441   
34.00000000  5.89484099   
35.00000000  5.89569338   
36.00000000  5.89708100   
37.00000000  5.89658418   
38.00000000  5.89587814   
39.00000000  5.89742772   
40.00000000  5.89816866   


==> AIR_b_HD_64QAM_sigmap2_0.01.txt <==
-10.00000000  0.02560656   
-9.00000000  0.03429727   
-8.00000000  0.04282511   
-7.00000000  0.05617881   
-6.00000000  0.07335961   
-5.00000000  0.09514293   
-4.00000000  0.12572589   
-3.00000000  0.16378190   
-2.00000000  0.21268318   
-1.00000000  0.26517000   
0.00000000  0.33870856   
1.00000000  0.42468500   
2.00000000  0.53079097   
3.00000000  0.66834985   
4.00000000  0.80668316   
5.00000000  0.96605683   
6.00000000  1.18694870   
7.00000000  1.41877665   
8.00000000  1.64053870   
9.00000000  1.90446005   
10.00000000  2.16696242   
11.00000000  2.44839425   
12.00000000  2.71312925   
13.00000000  2.98725625   
14.00000000  3.25325472   
15.00000000  3.52357355   
16.00000000  3.81185432   
17.00000000  4.04682055   
18.00000000  4.29361760   
19.00000000  4.49731526   
20.00000000  4.67841831   
21.00000000  4.83154330   
22.00000000  4.94371867   
23.00000000  5.03246411   
24.00000000  5.09130346   
25.00000000  5.14871918   
26.00000000  5.18282394   
27.00000000  5.21555389   
28.00000000  5.24365136   
29.00000000  5.25574385   
30.00000000  5.26807474   
31.00000000  5.27692218   
32.00000000  5.29436112   
33.00000000  5.30510344   
34.00000000  5.30486417   
35.00000000  5.31385392   
36.00000000  5.31319346   
37.00000000  5.31091336   
38.00000000  5.30983411   
39.00000000  5.31079342   
40.00000000  5.32257808   


==> AIR_s_64QAM_sigmap2_0.01.txt <==
-10.00000000  0.13624554   
-9.00000000  0.16653415   
-8.00000000  0.20931058   
-7.00000000  0.25489224   
-6.00000000  0.31919828   
-5.00000000  0.39151417   
-4.00000000  0.47767675   
-3.00000000  0.57950581   
-2.00000000  0.69992856   
-1.00000000  0.82695234   
0.00000000  0.98013054   
1.00000000  1.14481563   
2.00000000  1.32222383   
3.00000000  1.53153941   
4.00000000  1.72965855   
5.00000000  1.94032436   
6.00000000  2.17532357   
7.00000000  2.41943141   
8.00000000  2.64743737   
9.00000000  2.90028113   
10.00000000  3.13985328   
11.00000000  3.39481875   
12.00000000  3.63456036   
13.00000000  3.87679353   
14.00000000  4.09914350   
15.00000000  4.31989490   
16.00000000  4.54697919   
17.00000000  4.72521657   
18.00000000  4.90030685   
19.00000000  5.04626135   
20.00000000  5.17029268   
21.00000000  5.27690960   
22.00000000  5.33940016   
23.00000000  5.40489991   
24.00000000  5.43950947   
25.00000000  5.47052663   
26.00000000  5.49263904   
27.00000000  5.51033655   
28.00000000  5.52497058   
29.00000000  5.52520543   
30.00000000  5.53111732   
31.00000000  5.54004677   
32.00000000  5.54405684   
33.00000000  5.55179611   
34.00000000  5.55316786   
35.00000000  5.55467964   
36.00000000  5.55704235   
37.00000000  5.55736707   
38.00000000  5.55116650   
39.00000000  5.55564690   
40.00000000  5.55510213   


==> AIR_s_BLT_64QAM_sigmap2_0.01.txt <==
-10.00000000  0.13625290   
-9.00000000  0.16653726   
-8.00000000  0.20931983   
-7.00000000  0.25486969   
-6.00000000  0.31918466   
-5.00000000  0.39152127   
-4.00000000  0.47768117   
-3.00000000  0.57956107   
-2.00000000  0.69995405   
-1.00000000  0.82697208   
0.00000000  0.98023175   
1.00000000  1.14502790   
2.00000000  1.32247655   
3.00000000  1.53216328   
4.00000000  1.73038523   
5.00000000  1.94174619   
6.00000000  2.17693949   
7.00000000  2.42189986   
8.00000000  2.65200514   
9.00000000  2.90628987   
10.00000000  3.14859560   
11.00000000  3.40823944   
12.00000000  3.65516817   
13.00000000  3.90582232   
14.00000000  4.14326161   
15.00000000  4.38065595   
16.00000000  4.62650721   
17.00000000  4.83305653   
18.00000000  5.04046032   
19.00000000  5.22056707   
20.00000000  5.37439436   
21.00000000  5.51100665   
22.00000000  5.60936439   
23.00000000  5.69184390   
24.00000000  5.74976169   
25.00000000  5.79584646   
26.00000000  5.82930686   
27.00000000  5.85758086   
28.00000000  5.87719434   
29.00000000  5.89023264   
30.00000000  5.90180848   
31.00000000  5.91280651   
32.00000000  5.91715709   
33.00000000  5.92185432   
34.00000000  5.92409834   
35.00000000  5.92470116   
36.00000000  5.92468355   
37.00000000  5.92527647   
38.00000000  5.92518867   
39.00000000  5.92637793   
40.00000000  5.92547690   


==> AIRps_SD_BLT_PS256QAM_sigmap2_0.01.txt <==
-10.00000000  0.00000000   
-9.00000000  0.00000000   
-8.00000000  0.00000000   
-7.00000000  0.00000000   
-6.00000000  0.03398752   
-5.00000000  0.09800866   
-4.00000000  0.17579808   
-3.00000000  0.27220498   
-2.00000000  0.38739138   
-1.00000000  0.51636563   
0.00000000  0.67145469   
1.00000000  0.84186049   
2.00000000  1.03790814   
3.00000000  1.25017379   
4.00000000  1.48489459   
5.00000000  1.73308794   
6.00000000  2.00892982   
7.00000000  2.29345475   
8.00000000  2.58907354   
9.00000000  2.89722158   
10.00000000  3.20787665   
11.00000000  3.51776993   
12.00000000  3.82096367   
13.00000000  4.11689116   
14.00000000  4.39813619   
15.00000000  4.66954545   
16.00000000  4.92531580   
17.00000000  5.15264402   
18.00000000  5.36187271   
19.00000000  5.53760875   
20.00000000  5.68402306   
21.00000000  5.80020064   
22.00000000  5.88919184   
23.00000000  5.95508037   
24.00000000  6.00827302   
25.00000000  6.05143687   
26.00000000  6.08509291   
27.00000000  6.11360617   
28.00000000  6.13512586   
29.00000000  6.15373466   
30.00000000  6.16953079   
31.00000000  6.18031363   
32.00000000  6.19000806   
33.00000000  6.19623998   
34.00000000  6.20153155   
35.00000000  6.20457079   
36.00000000  6.20681185   
37.00000000  6.20779716   
38.00000000  6.20822129   
39.00000000  6.20728590   
40.00000000  6.20975837   


==> AIRps_SD_PS256QAM_sigmap2_0.01.txt <==
-10.00000000  0.00000000   
-9.00000000  0.00000000   
-8.00000000  0.00000000   
-7.00000000  0.00000000   
-6.00000000  0.03401641   
-5.00000000  0.09803853   
-4.00000000  0.17580321   
-3.00000000  0.27226255   
-2.00000000  0.38738787   
-1.00000000  0.51623847   
0.00000000  0.67137882   
1.00000000  0.84178582   
2.00000000  1.03761288   
3.00000000  1.24973127   
4.00000000  1.48424652   
5.00000000  1.73204434   
6.00000000  2.00708560   
7.00000000  2.29107024   
8.00000000  2.58536127   
9.00000000  2.89142452   
10.00000000  3.19897803   
11.00000000  3.50440698   
12.00000000  3.80202730   
13.00000000  4.08969666   
14.00000000  4.35960835   
15.00000000  4.61846564   
16.00000000  4.85680871   
17.00000000  5.06366265   
18.00000000  5.24847827   
19.00000000  5.40204483   
20.00000000  5.52446913   
21.00000000  5.61738460   
22.00000000  5.68760775   
23.00000000  5.73681161   
24.00000000  5.77557345   
25.00000000  5.80435225   
26.00000000  5.82612480   
27.00000000  5.84536702   
28.00000000  5.85476008   
29.00000000  5.86584159   
30.00000000  5.87314144   
31.00000000  5.87401948   
32.00000000  5.88227065   
33.00000000  5.88540722   
34.00000000  5.88923366   
35.00000000  5.88839184   
36.00000000  5.89293781   
37.00000000  5.89265513   
38.00000000  5.89251134   
39.00000000  5.89061911   
40.00000000  5.89719939   


==> P_b_64QAM_sigmap2_0.01.txt <==
-10.00000000  0.46156000   
-9.00000000  0.45552000   
-8.00000000  0.45030500   
-7.00000000  0.44309667   
-6.00000000  0.43499667   
-5.00000000  0.42600333   
-4.00000000  0.41498833   
-3.00000000  0.40304333   
-2.00000000  0.38961833   
-1.00000000  0.37687500   
0.00000000  0.36104667   
1.00000000  0.34467167   
2.00000000  0.32671500   
3.00000000  0.30609000   
4.00000000  0.28756333   
5.00000000  0.26828333   
6.00000000  0.24433500   
7.00000000  0.22185333   
8.00000000  0.20233667   
9.00000000  0.18115167   
10.00000000  0.16190167   
11.00000000  0.14295833   
12.00000000  0.12651833   
13.00000000  0.11073333   
14.00000000  0.09649667   
15.00000000  0.08302167   
16.00000000  0.06967000   
17.00000000  0.05951833   
18.00000000  0.04953000   
19.00000000  0.04179167   
20.00000000  0.03529000   
21.00000000  0.03007000   
22.00000000  0.02640833   
23.00000000  0.02361000   
24.00000000  0.02180333   
25.00000000  0.02007833   
26.00000000  0.01907167   
27.00000000  0.01811833   
28.00000000  0.01731000   
29.00000000  0.01696500   
30.00000000  0.01661500   
31.00000000  0.01636500   
32.00000000  0.01587500   
33.00000000  0.01557500   
34.00000000  0.01558167   
35.00000000  0.01533167   
36.00000000  0.01535000   
37.00000000  0.01541333   
38.00000000  0.01544333   
39.00000000  0.01541667   
40.00000000  0.01509000   


==> P_s_64QAM_sigmap2_0.01.txt <==
-10.00000000  0.97035000   
-9.00000000  0.96822000   
-8.00000000  0.96617000   
-7.00000000  0.96355000   
-6.00000000  0.96019000   
-5.00000000  0.95603000   
-4.00000000  0.95175000   
-3.00000000  0.94537000   
-2.00000000  0.94031000   
-1.00000000  0.93264000   
0.00000000  0.92522000   
1.00000000  0.91390000   
2.00000000  0.90274000   
3.00000000  0.88962000   
4.00000000  0.87229000   
5.00000000  0.85707000   
6.00000000  0.83007000   
7.00000000  0.80214000   
8.00000000  0.77378000   
9.00000000  0.74000000   
10.00000000  0.69938000   
11.00000000  0.65111000   
12.00000000  0.60343000   
13.00000000  0.54968000   
14.00000000  0.49490000   
15.00000000  0.43695000   
16.00000000  0.37419000   
17.00000000  0.32464000   
18.00000000  0.27385000   
19.00000000  0.23257000   
20.00000000  0.19679000   
21.00000000  0.16816000   
22.00000000  0.14693000   
23.00000000  0.13135000   
24.00000000  0.12140000   
25.00000000  0.11205000   
26.00000000  0.10591000   
27.00000000  0.10084000   
28.00000000  0.09585000   
29.00000000  0.09372000   
30.00000000  0.09241000   
31.00000000  0.09034000   
32.00000000  0.08770000   
33.00000000  0.08614000   
34.00000000  0.08595000   
35.00000000  0.08436000   
36.00000000  0.08499000   
37.00000000  0.08483000   
38.00000000  0.08499000   
39.00000000  0.08490000   
40.00000000  0.08378000   


==> Pbps_BLT_PS256QAM_sigmap2_0.01.txt <==
-10.00000000  0.32564250   
-9.00000000  0.32280450   
-8.00000000  0.31955662   
-7.00000000  0.31559925   
-6.00000000  0.31131550   
-5.00000000  0.30640325   
-4.00000000  0.30088813   
-3.00000000  0.29439787   
-2.00000000  0.28633613   
-1.00000000  0.27775100   
0.00000000  0.26782988   
1.00000000  0.25642888   
2.00000000  0.24393137   
3.00000000  0.23022513   
4.00000000  0.21579225   
5.00000000  0.20032387   
6.00000000  0.18386487   
7.00000000  0.16790700   
8.00000000  0.15204025   
9.00000000  0.13664450   
10.00000000  0.12190750   
11.00000000  0.10805513   
12.00000000  0.09483612   
13.00000000  0.08249625   
14.00000000  0.07084737   
15.00000000  0.05982450   
16.00000000  0.04962725   
17.00000000  0.04089525   
18.00000000  0.03308825   
19.00000000  0.02659113   
20.00000000  0.02139425   
21.00000000  0.01727250   
22.00000000  0.01411687   
23.00000000  0.01189025   
24.00000000  0.00995925   
25.00000000  0.00851412   
26.00000000  0.00734837   
27.00000000  0.00635975   
28.00000000  0.00565650   
29.00000000  0.00497062   
30.00000000  0.00446550   
31.00000000  0.00411700   
32.00000000  0.00378812   
33.00000000  0.00357700   
34.00000000  0.00340762   
35.00000000  0.00330312   
36.00000000  0.00325200   
37.00000000  0.00321562   
38.00000000  0.00317550   
39.00000000  0.00322938   
40.00000000  0.00315975   


==> Pbps_PS256QAM_sigmap2_0.01.txt <==
-10.00000000  0.32645250   
-9.00000000  0.32206875   
-8.00000000  0.31925625   
-7.00000000  0.31632750   
-6.00000000  0.31175000   
-5.00000000  0.30666375   
-4.00000000  0.30053625   
-3.00000000  0.29423125   
-2.00000000  0.28749750   
-1.00000000  0.27791125   
0.00000000  0.26895625   
1.00000000  0.25645000   
2.00000000  0.24413125   
3.00000000  0.22998125   
4.00000000  0.21455750   
5.00000000  0.20011250   
6.00000000  0.18343750   
7.00000000  0.16815750   
8.00000000  0.15156625   
9.00000000  0.13686875   
10.00000000  0.12180375   
11.00000000  0.10771000   
12.00000000  0.09482000   
13.00000000  0.08254625   
14.00000000  0.07097125   
15.00000000  0.05972375   
16.00000000  0.04980000   
17.00000000  0.04112500   
18.00000000  0.03367250   
19.00000000  0.02740250   
20.00000000  0.02288625   
21.00000000  0.01937625   
22.00000000  0.01706500   
23.00000000  0.01522875   
24.00000000  0.01390750   
25.00000000  0.01315625   
26.00000000  0.01256375   
27.00000000  0.01224625   
28.00000000  0.01165375   
29.00000000  0.01161625   
30.00000000  0.01123000   
31.00000000  0.01099625   
32.00000000  0.01107500   
33.00000000  0.01105500   
34.00000000  0.01089750   
35.00000000  0.01077625   
36.00000000  0.01063125   
37.00000000  0.01084875   
38.00000000  0.01058875   
39.00000000  0.01060875   
40.00000000  0.01050375   

